FedSwitch: Federated Region Classification From Wireless Channel Measurements

Wireless Internet-of-Things (IoT) networks can leverage locally observed channel state information (CSI) at base-stations (BSs) to perform region classification, i.e., infer the region of origin of a transmitter (TX), thereby enabling channel-based authentication. However, centralizing these measurements incurs substantial communication overhead and requires sharing location-dependent radio fingerprints. To address these difficulties, we propose an edge-native federated learning (FL) framework where BSs collaboratively train a shared classifier via a parameter server (PS) without exposing raw data, thereby supporting physical-layer security tasks like spoofing detection. To overcome the statistical heterogeneity arising from diverse BS locations and propagation conditions, we introduce FedSwitch, a personalized FL algorithm that automatically transitions edge nodes from collaborative training to local fine-tuning upon loss stagnation. We provide theoretical convergence guarantees for the proposed collaborative training phase and derive analytical bounds linking classification errors to statistical discrepancies. Extensive evaluations on synthetic channel measurements demonstrate that FedSwitch significantly improves region-classification accuracy over standard FL baselines.

==> images/journal/data/accuracy_vs_compression.csv <==
epoch,fedloss_0,fedloss_1,fedloss_2
1,14.01142857142857,14.26,15.253714285714285
11,24.014857142857142,27.318857142857144,27.956
21,33.47257142857143,42.478857142857144,34.90685714285714
31,40.78971428571428,52.10228571428571,44.35485714285714
41,45.10971428571428,61.423428571428566,56.79885714285715
51,50.548571428571435,67.32914285714286,67.26342857142856
61,54.33828571428571,69.32285714285715,72.62114285714286
71,57.43142857142858,71.39771428571427,74.128
81,59.116,72.35999999999999,75.20685714285716
91,59.66342857142856,72.27371428571428,76.08514285714287
101,60.389714285714284,72.80285714285715,76.392
111,60.578857142857146,72.87028571428571,76.5097142857143
121,60.644000000000005,73.01257142857142,76.96571428571428
131,60.727428571428575,73.108,76.78457142857144
141,60.84342857142858,73.3457142857143,77.34914285714285


==> images/journal/data/accuracy_vs_distance.csv <==
distances,global,fedloss,single,fedavg,fedprox
180.0,73.81862857142858,75.95565714285715,68.20594285714284,73.92171428571429,73.82571428571428
222.97728653698067,76.49085714285715,79.1808,70.09131428571428,74.48685714285715,75.39371428571428
337.47999030925564,74.98845714285713,77.12925714285714,68.22674285714285,73.79028571428572,73.79714285714286
380.4218181076543,71.45417142857143,75.11965714285715,69.13257142857142,69.99714285714285,70.12342857142856
470.02629468952244,65.88719999999999,74.63565714285714,70.80502857142858,64.51599999999999,61.80114285714285
562.9639406994104,60.7888,75.47668571428571,71.87108571428571,59.82742857142857,58.68457142857144
658.0810377447555,60.009142857142855,77.06857142857143,71.78285714285714,58.45942857142857,57.21085714285714
754.6977161016446,58.719657142857145,77.20285714285714,70.58582857142856,56.22628571428572,57.04


==> images/journal/data/accuracy_vs_epochs_fixed.csv <==
epochs,fedloss,fed_loss_0,fed_loss_1,fed_loss_2,fed_loss_3,fed_loss_4
1,0.8229142857142857,0.8524857142857143,0.8366,0.8460857142857143,0.8308571428571428,0.8516
6,0.7932,0.7374285714285714,0.7467142857142857,0.7828571428571428,0.7276571428571428,0.7789142857142857
11,0.7151714285714286,0.7339714285714286,0.7047142857142857,0.7113142857142858,0.7638857142857143,0.7207714285714285
16,0.6647428571428572,0.7012,0.6547142857142858,0.6599714285714287,0.6163714285714286,0.6576
21,0.6259714285714286,0.6522285714285714,0.6467142857142857,0.6314571428571428,0.6023999999999999,0.5513714285714286
26,0.6009428571428572,0.6095142857142857,0.5864857142857143,0.5686285714285715,0.5439142857142856,0.5374285714285714
31,0.5589999999999999,0.5710571428571429,0.6127142857142858,0.5417428571428571,0.5130285714285714,0.4496
36,0.45534285714285716,0.5024571428571429,0.5590571428571429,0.47674285714285713,0.44871428571428584,0.4107428571428572
41,0.41662857142857135,0.44082857142857146,0.5295714285714286,0.48308571428571423,0.4566,0.4314
46,0.3322285714285713,0.4135714285714286,0.4454,0.44600000000000006,0.42494285714285707,0.4072571428571429
51,0.3000571428571428,0.39445714285714284,0.4244,0.42097142857142866,0.43614285714285717,0.3921428571428571
56,0.2816857142857142,0.3776571428571428,0.43371428571428583,0.3945142857142857,0.3850571428571429,0.36342857142857143
61,0.2515428571428572,0.34802857142857146,0.42399999999999993,0.393,0.40479999999999994,0.3562857142857143
66,0.2557714285714284,0.36774285714285715,0.40211428571428565,0.3748571428571429,0.34722857142857155,0.32337142857142864
71,0.2306571428571429,0.3633714285714287,0.40342857142857147,0.3781142857142856,0.35739999999999994,0.34065714285714277
76,0.21288571428571434,0.36725714285714295,0.4158571428571429,0.3733428571428571,0.3519714285714286,0.3579714285714286
81,0.22082857142857137,0.3686285714285714,0.4149142857142857,0.3740285714285715,0.34988571428571436,0.3584285714285713
86,0.2224857142857143,0.33202857142857145,0.39674285714285706,0.3724857142857142,0.3394571428571428,0.3506571428571428
91,0.20331428571428578,0.3543142857142857,0.3955714285714286,0.3743428571428571,0.35274285714285725,0.3391714285714287
96,0.21437142857142855,0.35702857142857136,0.4086857142857142,0.3636571428571428,0.3379714285714286,0.36422857142857135
101,0.20900000000000007,0.3667999999999999,0.4049142857142859,0.35757142857142865,0.346457142857143,0.3409142857142856
106,0.2136,0.36025714285714283,0.3921714285714286,0.3738285714285715,0.34068571428571426,0.3461428571428571
111,0.20385714285714285,0.35757142857142854,0.3937142857142858,0.3595142857142858,0.3402571428571428,0.3406285714285714
116,0.20285714285714262,0.35657142857142854,0.3963714285714286,0.3558285714285714,0.33388571428571423,0.3355714285714285
121,0.20357142857142863,0.3547714285714286,0.39514285714285713,0.3643428571428572,0.34065714285714277,0.34508571428571433
126,0.20165714285714287,0.3451714285714286,0.3912,0.35854285714285705,0.33582857142857137,0.3289142857142857
131,0.19971428571428562,0.35174285714285713,0.3893428571428571,0.35754285714285716,0.3319428571428571,0.3421142857142857
136,0.20031428571428567,0.3411428571428572,0.389057142857143,0.36157142857142854,0.3362571428571428,0.3371142857142857
141,0.1975714285714285,0.34568571428571415,0.39194285714285715,0.3501142857142857,0.33522857142857143,0.3417428571428571
146,0.1930857142857143,0.3482571428571427,0.3934857142857142,0.356,0.3297428571428571,0.3365714285714284


==> images/journal/data/accuracy_vs_snr.csv <==
snr,global,fedloss,single,fedavg,fedprox
2,51.00297142857143,53.75611428571428,53.78491428571429,43.41085714285714,44.802971428571425
4,56.218971428571436,63.788799999999995,61.82617142857142,49.724914285714284,49.009257142857145
6,58.87657142857144,69.0398857142857,65.98971428571429,55.713942857142854,53.821485714285714
8,59.69702857142856,73.8088,69.75817142857143,57.96148571428571,55.82114285714285
10,61.43954285714286,77.86697142857142,71.46377142857143,58.84422857142856,58.605942857142864
12,61.92857142857143,77.53851428571427,73.71748571428573,60.287085714285716,59.50331428571428
14,62.14171428571429,78.17794285714285,73.80788571428572,63.09108571428571,60.88525714285714
16,62.55885714285713,78.37657142857142,74.024,61.29794285714286,62.10057142857143
18,62.55085714285715,77.92857142857143,74.07337142857142,61.70114285714286,63.022171428571426
20,62.46982857142857,80.0776,74.42754285714285,63.18777142857143,62.39325714285714


==> images/journal/data/bound_verifier_sigma_1.1.csv <==
pfa,PMD Optimal,PMD Effective,Theoretical Bound,mu_H0,mu_H1,mu_FED_H0,mu_FED_H1
0.1,0.23664,0.2368,0.31319569835728045,0,2,0,2
0.12765180070092416,0.19494,0.19494,0.2534283691844605,0,2,0,2
0.16294982222188462,0.15516,0.15516,0.19894561916882383,0,2,0,2
0.2080083823051904,0.11932,0.1193,0.15507705414978656,0,2,0,2
0.26552644562143807,0.08488,0.08488,0.11415085306000725,0,2,0,2
0.33894928917292594,0.05674,0.0567,0.08014819482225295,0,2,0,2
0.4326748710922225,0.0347,0.0347,0.05282824207891269,0,2,0,2
0.5523172641296245,0.01742,0.0174,0.029915071125600937,0,2,0,2
0.7050429332435452,0.00586,0.00582,0.01266414437457461,0,2,0,2
0.9,0.0006,0.00064,0.0025461630105808133,0,2,0,2


==> images/journal/data/bound_verifier_sigma_2.csv <==
pfa,PMD Optimal,PMD Effective,Theoretical Bound,mu_H0,mu_H1,mu_FED_H0,mu_FED_H1
0.1,0.23476,0.24248,0.5884148641190756,0,2,0,2
0.12765180070092416,0.19252,0.20068,0.4826073383604461,0,2,0,2
0.16294982222188462,0.15554,0.16398,0.3969029912053545,0,2,0,2
0.2080083823051904,0.11758,0.12866,0.31731755555630276,0,2,0,2
0.26552644562143807,0.08388,0.09536,0.2570071692457637,0,2,0,2
0.33894928917292594,0.05566,0.06658,0.21670992283949392,0,2,0,2
0.4326748710922225,0.03256,0.04394,0.18065781872153874,0,2,0,2
0.5523172641296245,0.01624,0.0258,0.1503531355512399,0,2,0,2
0.7050429332435452,0.0055,0.01274,0.12412710500841428,0,2,0,2
0.9,0.00042,0.0025,0.09408687129810356,0,2,0,2


==> images/journal/data/fl_bar_results.csv <==
samples,Single,FedAvg,FedProx,FedSwitch,Global
28,38.05085714285714,42.204571428571434,47.22971428571428,50.93371428571429,51.79771428571429
56,56.35885714285714,50.67371428571429,54.550285714285714,68.11085714285714,57.86514285714286
112,72.66971428571429,59.53485714285714,59.85257142857142,74.97200000000001,61.31771428571428
224,81.43828571428571,63.50514285714286,62.93371428571428,82.32971428571429,62.592


==> images/journal/data/roc_curves_dist_10.csv <==
avg_pfa_global_curve,avg_pmd_global_curve,avg_pmd_fed_curve,avg_pmd_single_curve,avg_pmd_fed_avg_curve,avg_pmd_fed_prox_curve,avg_pfa_fed_curve,avg_pfa_single_curve,avg_pfa_fed_avg_curve,avg_pfa_fed_prox_curve
0.0003333333333333331,0.50548125,0.45777172619047624,0.6934402777777777,0.571693253968254,0.561530257936508,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331
0.0003333333333333331,0.50548125,0.45777172619047624,0.6934402777777777,0.571693253968254,0.561530257936508,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331
0.0006666666666666662,0.47409136904761906,0.4269883928571428,0.6663386904761905,0.5377139880952381,0.5261802579365078,0.0006666666666666662,0.0006666666666666662,0.0006666666666666662,0.0006666666666666662
0.0010000000000000007,0.45508055555555543,0.4051900793650794,0.6492349206349205,0.5162142857142856,0.5026702380952381,0.0010000000000000007,0.0010000000000000007,0.0010000000000000007,0.0010000000000000007
0.0016666666666666653,0.42929980158730147,0.3784756944444445,0.6230174603174603,0.4893294642857143,0.46886200396825395,0.0016666666666666653,0.0016666666666666653,0.0016666666666666653,0.0016666666666666653
0.002666666666666665,0.4035178571428571,0.3517926587301588,0.5966737103174603,0.4635701388888889,0.43481914682539674,0.002666666666666665,0.002666666666666665,0.002666666666666665,0.002666666666666665
0.004000000000000003,0.37834166666666663,0.32851984126984135,0.5718630952380952,0.44007123015873006,0.403500992063492,0.004000000000000003,0.004000000000000003,0.004000000000000003,0.004000000000000003
0.006332738095238093,0.34811825396825397,0.29818214285714284,0.5393359126984126,0.4122767857142858,0.368914384920635,0.006333333333333331,0.006333333333333331,0.006333333333333331,0.006333333333333331
0.009664880952380944,0.31559662698412705,0.27073700396825395,0.5070169642857143,0.38474642857142854,0.33330873015873014,0.009666666666666658,0.009666666666666658,0.009666666666666658,0.009666666666666658
0.014658928571428574,0.2836790674603175,0.24305406746031746,0.4702975198412699,0.35481904761904765,0.2964173611111111,0.014666666666666672,0.014666666666666672,0.014666666666666672,0.014666666666666672
0.022314285714285703,0.2496098214285714,0.21413998015873012,0.42755198412698425,0.32315972222222217,0.25718412698412696,0.02233333333333332,0.02233333333333332,0.02233333333333332,0.02233333333333332
0.03429642857142857,0.21234771825396828,0.18239295634920635,0.3790600198412699,0.28639355158730156,0.21625615079365082,0.034333333333333334,0.034333333333333334,0.034333333333333334,0.034333333333333334
0.05218154761904762,0.17469176587301588,0.15084275793650792,0.3250727182539683,0.24699206349206348,0.17612638888888885,0.05233273809523809,0.052333333333333336,0.05233214285714286,0.05233273809523809
0.07942738095238103,0.13794345238095237,0.11876527777777778,0.26553650793650796,0.20451646825396833,0.13746150793650794,0.07966666666666676,0.07966666666666676,0.07966190476190485,0.07966607142857152
0.1204892857142857,0.10399146825396823,0.08810347222222223,0.20396011904761904,0.158996130952381,0.10292767857142857,0.12133333333333331,0.12133273809523806,0.12131666666666664,0.12133095238095236
0.18263749999999984,0.07283015873015874,0.061325595238095235,0.1419173611111111,0.11199394841269841,0.07282956349206349,0.18499702380952363,0.1849982142857141,0.18496607142857127,0.18499404761904745
0.27635297619047644,0.04699176587301588,0.03976994047619048,0.08393839285714287,0.06721180555555555,0.04810724206349206,0.28232202380952404,0.2823309523809526,0.2822434523809526,0.28231904761904786
0.41444464285714294,0.027598611111111112,0.023346130952380955,0.04159166666666667,0.035780456349206353,0.029472718253968255,0.4302982142857143,0.4303238095238096,0.430097619047619,0.4302732142857143
0.6129726190476187,0.012992857142857143,0.011281051587301588,0.018081349206349205,0.015853075396825397,0.014134722222222224,0.6555589285714281,0.6556333333333327,0.6551077380952378,0.6551880952380948
0.8844214285714285,0.0002446428571428571,2.5793650793650793e-05,4.900793650793651e-05,0.00023194444444444448,0.0001867063492063492,0.9965089285714283,0.9992922619047614,0.9986874999999997,0.9864327380952379


==> images/journal/data/roc_curves_dist_50.csv <==
avg_pfa_global_curve,avg_pmd_global_curve,avg_pmd_fed_curve,avg_pmd_single_curve,avg_pmd_fed_avg_curve,avg_pmd_fed_prox_curve,avg_pfa_fed_curve,avg_pfa_single_curve,avg_pfa_fed_avg_curve,avg_pfa_fed_prox_curve
0.0003333333333333331,0.802725992063492,0.5468516865079366,0.6681347222222221,0.7886755952380952,0.6780474206349206,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331
0.0003333333333333331,0.802725992063492,0.5468516865079366,0.6681347222222221,0.7886755952380952,0.6780474206349206,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331
0.0006666666666666662,0.7777588293650792,0.5141987103174602,0.6363817460317461,0.7650535714285713,0.6496409722222222,0.0006666666666666662,0.0006666666666666662,0.0006666666666666662,0.0006666666666666662
0.0010000000000000007,0.7602747023809524,0.49191071428571426,0.6157330357142856,0.7490594246031747,0.6312869047619049,0.0010000000000000007,0.0010000000000000007,0.0010000000000000007,0.0010000000000000007
0.0016666666666666653,0.7314271825396824,0.4645163690476191,0.5857225198412698,0.7271335317460318,0.6026357142857143,0.0016666666666666653,0.0016666666666666653,0.0016666666666666653,0.0016666666666666653
0.002666666666666665,0.6992176587301586,0.43458521825396834,0.55461875,0.7026705357142858,0.573384126984127,0.002666666666666665,0.002666666666666665,0.002666666666666665,0.002666666666666665
0.004000000000000003,0.6669247023809524,0.4072050595238096,0.5256735119047619,0.6770548611111111,0.545167757936508,0.004000000000000003,0.004000000000000003,0.004000000000000003,0.004000000000000003
0.006333333333333331,0.6265376984126984,0.3743877976190476,0.48968581349206347,0.6438209325396825,0.511174007936508,0.006333333333333331,0.006333333333333331,0.006333333333333331,0.006333333333333331
0.009666666666666658,0.5830391865079365,0.34046160714285717,0.45274642857142855,0.6110646825396826,0.4755157738095238,0.009666666666666658,0.009666666666666658,0.009666666666666658,0.009666666666666658
0.014666666666666672,0.5344016865079365,0.3038304563492064,0.41304375,0.572789384920635,0.43742668650793654,0.014666666666666672,0.014666666666666672,0.014666666666666672,0.014666666666666672
0.02233333333333332,0.4789335317460317,0.2644045634920634,0.3694619047619047,0.5286741071428571,0.3965875992063492,0.02233333333333332,0.02233333333333332,0.02233333333333332,0.02233333333333332
0.034333333333333334,0.41726875000000013,0.22343333333333332,0.3202103174603175,0.4767437499999999,0.35294851190476184,0.034333333333333334,0.034333333333333334,0.03433273809523809,0.034333333333333334
0.052333333333333336,0.3513961309523809,0.18333888888888888,0.26900515873015873,0.41901408730158723,0.3080833333333334,0.052333333333333336,0.052333333333333336,0.052333333333333336,0.052333333333333336
0.07966666666666676,0.2876392857142857,0.14440525793650796,0.21883958333333337,0.3551775793650794,0.26062817460317456,0.07966607142857152,0.07966666666666676,0.07964583333333342,0.07966666666666676
0.12133333333333331,0.22910386904761906,0.10845773809523808,0.17167797619047617,0.2893569444444445,0.21073283730158732,0.12133333333333331,0.12133273809523806,0.1211815476190476,0.12133333333333331
0.18499999999999983,0.1742579365079365,0.07673859126984127,0.12545625,0.22601696428571424,0.16275158730158729,0.18499761904761886,0.18499999999999983,0.18458988095238077,0.18499999999999983
0.2823279761904764,0.12454146825396827,0.04870813492063492,0.0807968253968254,0.16605386904761904,0.11757291666666667,0.28232976190476217,0.2823333333333336,0.2812208333333336,0.2823279761904764
0.43030357142857145,0.08198105158730158,0.02775555555555555,0.042803075396825395,0.10691458333333334,0.07696815476190477,0.43031666666666674,0.4303291666666667,0.42806666666666665,0.43031726190476194
0.655111309523809,0.04342549603174604,0.012554861111111109,0.0175625,0.05094484126984127,0.0411235119047619,0.6555999999999995,0.6556505952380948,0.6508154761904759,0.6555035714285709
0.9679821428571428,0.0005287698412698413,4.672619047619047e-05,3.928571428571429e-05,0.0008136904761904762,0.0009644841269841269,0.9975553571428568,0.9992452380952377,0.9821059523809523,0.9897964285714282


==> images/journal/tikz/roc_curves_dist_10.csv <==
avg_pfa_global_curve,avg_pmd_global_curve,avg_pmd_fed_curve,avg_pmd_single_curve,avg_pmd_fed_avg_curve,avg_pmd_fed_prox_curve,avg_pfa_fed_curve,avg_pfa_single_curve,avg_pfa_fed_avg_curve,avg_pfa_fed_prox_curve
0.0003333333333333331,0.802725992063492,0.5468516865079366,0.6681347222222221,0.7886755952380952,0.6780474206349206,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331
0.0003333333333333331,0.802725992063492,0.5468516865079366,0.6681347222222221,0.7886755952380952,0.6780474206349206,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331,0.0003333333333333331
0.0006666666666666662,0.7777588293650792,0.5141987103174602,0.6363817460317461,0.7650535714285713,0.6496409722222222,0.0006666666666666662,0.0006666666666666662,0.0006666666666666662,0.0006666666666666662
0.0010000000000000007,0.7602747023809524,0.49191071428571426,0.6157330357142856,0.7490594246031747,0.6312869047619049,0.0010000000000000007,0.0010000000000000007,0.0010000000000000007,0.0010000000000000007
0.0016666666666666653,0.7314271825396824,0.4645163690476191,0.5857225198412698,0.7271335317460318,0.6026357142857143,0.0016666666666666653,0.0016666666666666653,0.0016666666666666653,0.0016666666666666653
0.002666666666666665,0.6992176587301586,0.43458521825396834,0.55461875,0.7026705357142858,0.573384126984127,0.002666666666666665,0.002666666666666665,0.002666666666666665,0.002666666666666665
0.004000000000000003,0.6669247023809524,0.4072050595238096,0.5256735119047619,0.6770548611111111,0.545167757936508,0.004000000000000003,0.004000000000000003,0.004000000000000003,0.004000000000000003
0.006333333333333331,0.6265376984126984,0.3743877976190476,0.48968581349206347,0.6438209325396825,0.511174007936508,0.006333333333333331,0.006333333333333331,0.006333333333333331,0.006333333333333331
0.009666666666666658,0.5830391865079365,0.34046160714285717,0.45274642857142855,0.6110646825396826,0.4755157738095238,0.009666666666666658,0.009666666666666658,0.009666666666666658,0.009666666666666658
0.014666666666666672,0.5344016865079365,0.3038304563492064,0.41304375,0.572789384920635,0.43742668650793654,0.014666666666666672,0.014666666666666672,0.014666666666666672,0.014666666666666672
0.02233333333333332,0.4789335317460317,0.2644045634920634,0.3694619047619047,0.5286741071428571,0.3965875992063492,0.02233333333333332,0.02233333333333332,0.02233333333333332,0.02233333333333332
0.034333333333333334,0.41726875000000013,0.22343333333333332,0.3202103174603175,0.4767437499999999,0.35294851190476184,0.034333333333333334,0.034333333333333334,0.03433273809523809,0.034333333333333334
0.052333333333333336,0.3513961309523809,0.18333888888888888,0.26900515873015873,0.41901408730158723,0.3080833333333334,0.052333333333333336,0.052333333333333336,0.052333333333333336,0.052333333333333336
0.07966666666666676,0.2876392857142857,0.14440525793650796,0.21883958333333337,0.3551775793650794,0.26062817460317456,0.07966607142857152,0.07966666666666676,0.07964583333333342,0.07966666666666676
0.12133333333333331,0.22910386904761906,0.10845773809523808,0.17167797619047617,0.2893569444444445,0.21073283730158732,0.12133333333333331,0.12133273809523806,0.1211815476190476,0.12133333333333331
0.18499999999999983,0.1742579365079365,0.07673859126984127,0.12545625,0.22601696428571424,0.16275158730158729,0.18499761904761886,0.18499999999999983,0.18458988095238077,0.18499999999999983
0.2823279761904764,0.12454146825396827,0.04870813492063492,0.0807968253968254,0.16605386904761904,0.11757291666666667,0.28232976190476217,0.2823333333333336,0.2812208333333336,0.2823279761904764
0.43030357142857145,0.08198105158730158,0.02775555555555555,0.042803075396825395,0.10691458333333334,0.07696815476190477,0.43031666666666674,0.4303291666666667,0.42806666666666665,0.43031726190476194
0.655111309523809,0.04342549603174604,0.012554861111111109,0.0175625,0.05094484126984127,0.0411235119047619,0.6555999999999995,0.6556505952380948,0.6508154761904759,0.6555035714285709
0.9679821428571428,0.0005287698412698413,4.672619047619047e-05,3.928571428571429e-05,0.0008136904761904762,0.0009644841269841269,0.9975553571428568,0.9992452380952377,0.9821059523809523,0.9897964285714282

